Balancing Pareto Front exploration of Non-dominated Tournament Genetic Algorithm (B-NTGA) in solving multi-objective NP-hard problems with constraints

The paper presents a new balanced selection operator applied to the proposed Balanced Non-dominated Tournament Genetic Algorithm (B-NTGA) that actively uses archive to solve multi- and many-objective NP-hard combinatorial optimization problems with constraints. The primary motivation is to make B-NTGA more efficient in exploring Pareto Front Approximation (PFa), focusing on 'gaps' and reducing some PFa regions' sampling too frequently. Such a balancing mechanism allows B-NTGA to be more adaptive and focus on less explored PFa regions. The proposed B-NTGA is investigated on two benchmark multi- and many-objective optimization real-world problems, like Thief Traveling Problem and Multi-Skill Resource-Constrained Project Scheduling Problem. The results of experiments show that B-NTGA has a higher efficiency and better performance than state-of-the-art methods.

==> cover-letter.txt <==

Dear Editor/Reviewers,

This document aims to present the paper titled:
“Balancing Pareto Front exploration of Non-dominated Tournament Genetic Algorithm (B-NTGA) in solving multi-objective NP-hard problems with constraints”

The paper presents a new balanced selection operator applied to Balanced Non-dominated Tournament Genetic Algorithm (B-NTGA) to solve multi- and many-objective NP-hard combinatorial optimization problems with constraints. The primary motivation is to make B-NTGA more efficient in exploring Pareto Front Approximation (PFa), focusing on ''gaps'' and reducing some PFa regions' sampling too frequently. Such a balancing mechanism allows B-NTGA to be more adaptive and focus on less explored PFa regions. The proposed B-NTGA is investigated on two benchmark multi- and many-objective optimization real-world problems, like Thief Traveling Problem and Multi-Skill Resource-Constrained Project Scheduling Problem. The results of experiments show that B-NTGA has a higher efficiency and better performance than state-of-the-art methods. 

With this improved manuscript, we want to confirm that the work presented is original and has not been published nor submitted simultaneously to another journal, conference, or broadcast media.

I would appreciate it if you consider our work because it would be a real honour to publish in your reputed journal Information Sciences.

Yours sincerely,
Paweł B. Myszkowski
(corresponding author)


==> highlights.txt <==

HIGHLIGHTS
================

New balanced selection operator - balanced GAP is proposed that actively uses archive and works on Pareto Front (Approximation); it is focused on ''gaps'' in Pareto Front but also reduces the cost of too frequent sampling of regions.

Proposed B-NTGA is based on NTGA2 frame, where balanced GAP selection usage allows B-NTGA to be more efficient. Also, it reduces NTGA2 mechanisms (e.g., clone reduction, tournament selection as second selection); Thus, B-NTGA is less time-consuming, uses fewer parameters, and is more efficient than NTGA2.

The paper includes complete experiments developed for two NP-hard multi-objective optimization problems (TTP and MS-RCPSP), where B-NTGA in comparison to state-of-the-art methods: MOEA/D, SPEA2, NTGA2, u-NSGAIII, NSGA-II, Theta-DEA is the most effective.

Results of experiments showed that the proposed B-NTGA is highly effective for multi-objective problems (like TTP and MS-RCPSP) and many-objective MS-RCPSP, where 5-objectives are used in optimization.
